CM Mic and other ER UMa stars showing standstills

We analyzed All-Sky Automated Survey for Supernovae (ASAS-SN), Asteroid Terrestrial-impact Last Alert System (ATLAS) and Transiting Exoplanet Survey Satellite (TESS) observations of CM Mic and found that this object belongs to a small group of ER UMa stars showing standstills. In addition to typical ER UMa-type cycles, the object showed standstills between 2017 and 2019 July, and in 2022. The supercycles varied between 49 and 83 d. In 2015, the object showed outbursts with a cycle length of ~35 d. An analysis of TESS observations during the 2020 July outburst detected superhumps with a mean period of 0.080251(6) d (value after the full development of superhumps). We also studied other ER UMa stars showing standstills mainly using Zwicky Transient Facility (ZTF) data. DDE 48, MGAB-V728 and ZTF18abmpkbj mostly showed ER UMa-type supercycles but showed one or two standstills. MGAB-V3488 was mostly in ER UMa states with short (~25 d) supercycles in 2020-2022 similar to RZ LMi. This object also showed long standstills. PS1-3PI J181732.65+101954.6 showed ER UMa-type supercycles up to 2020 May and entered a long standstill. ZTF18abncpgs showed standstills most of the time, but also showed ER UMa-type supercycles occasionally between standstills. ZTF19aarsljl is a likely member of this group. MGAB-V284 showed a pattern similar to ER UMa stars showing standstills but with a longer time-scale of normal outbursts. This object seems to be an ER UMa star with standstills above the period gap. None of the objects we studied showed a superoutburst arising from a long standstill, as recorded in NY Ser in 2018, although the 2019 June-July superoutburst of PS1-3PI J181732.65+101954.6 might have been an exception.

==> abst.inc <==
   We analyzed All-Sky Automated Survey for Supernovae (ASAS-SN),
Asteroid Terrestrial-impact Last Alert System (ATLAS) and
Transiting Exoplanet Survey Satellite (TESS) observations of
CM Mic and found that this object belongs to a small group of
ER UMa stars showing standstills.
In addition to typical ER UMa-type cycles, the object showed
standstills between 2017 and 2019 July, and in 2022.
The supercycles varied between 49 and 83~d.
In 2015, the object showed outbursts with a cycle length of $\sim$35~d.
An analysis of TESS observations during the 2020 July outburst
detected superhumps with a mean period of 0.080251(6)~d
(value after the full development of superhumps).
We also studied other ER UMa stars showing standstills mainly using
Zwicky Transient Facility (ZTF) data.
DDE 48, MGAB-V728 and ZTF18abmpkbj mostly showed
ER UMa-type supercycles but showed one or two standstills.
MGAB-V3488 was mostly in ER UMa states with short ($\sim$25~d)
supercycles in 2020--2022 similar to RZ LMi.  This object also
showed long standstills.
PS1-3PI J181732.65$+$101954.6 showed ER UMa-type supercycles
up to 2020 May and entered a long standstill.
ZTF18abncpgs showed standstills most of the time,
but also showed ER UMa-type supercycles occasionally between
standstills.
ZTF19aarsljl is a likely member of this group.
MGAB-V284 showed a pattern similar to ER UMa stars
showing standstills but with a longer time-scale of
normal outbursts.  This object seems to be
an ER UMa star with standstills above the period gap.
None of the objects we studied showed a superoutburst
arising from a long standstill, as recorded in NY Ser in 2018,
although the 2019 June--July superoutburst of
PS1-3PI J181732.65$+$101954.6 might have been an exception.


==> objlist.inc <==
CR Boo,
Z Cam,
BO Cet,
AM CVn,
SS Cyg,
RZ LMi,
BK Lyn,
RR Lyr,
CM Mic,
NY Ser,
SU UMa,
ER UMa,
ASASSN-15cm,
ASASSN-18aan,
ATO J014.8840$+$57.0618,
ATO J311.5492$+$24.3492,
BMAM-V769,
BMAM-V809,
DDE 48,
EC 20335$-$4332,
Gaia DR3 1843254106354614272,
Gaia DR3 1975922107078810112,
Gaia DR3 4530506601048215296,
Gaia DR3 5733518178924667392,
MGAB-V284,
MGAB-V728,
MGAB-V859,
MGAB-V3488,
MisV1448,
PS1-3PI J005932.18$+$570342.7,
PS1-3PI J045544.81$+$653834.2,
PS1-3PI J084907.10$-$152526.7,
PS1-3PI J181732.65$+$101954.6,
PS1-3PI J202831.22$+$200027.3,
PS1-3PI J204611.81$+$242057.2, \\
WFI J161953.3$+$031909,
ZTF18abgjsdg,
ZTF18abmpkbj,
ZTF18abncpgs,
ZTF19aarsljl, \\
ZTF J005932.18$+$570342.7,
ZTF J181732.64$+$101954.5,
ZTF J221257.97$+$490644.4


==> tab1a.inc <==
0 & 39.4563 & 0.0049 & 0.028 & 47 & 43.2410 & 0.0013 & 0.125 & 94 & 47.0159 & 0.0016 & 0.156 \\
1 & 39.5368 & 0.0025 & 0.054 & 48 & 43.3173 & 0.0016 & 0.119 & 95 & 47.0941 & 0.0017 & 0.113 \\
2 & 39.6121 & 0.0024 & 0.066 & 49 & 43.4004 & 0.0017 & 0.094 & 96 & 47.1758 & 0.0017 & 0.112 \\
3 & 39.6893 & 0.0011 & 0.109 & 50 & 43.4777 & 0.0009 & 0.126 & 97 & 47.2535 & 0.0024 & 0.072 \\
4 & 39.7751 & 0.0013 & 0.114 & 51 & 43.5613 & 0.0021 & 0.092 & 98 & 47.3364 & 0.0014 & 0.149 \\
5 & 39.8528 & 0.0008 & 0.126 & 52 & 43.6409 & 0.0017 & 0.109 & 99 & 47.4118 & 0.0021 & 0.073 \\
6 & 39.9393 & 0.0008 & 0.137 & 53 & 43.7211 & 0.0012 & 0.123 & 100 & 47.4942 & 0.0020 & 0.107 \\
7 & 40.0200 & 0.0007 & 0.164 & 54 & 43.7982 & 0.0028 & 0.058 & 101 & 47.5730 & 0.0021 & 0.097 \\
8 & 40.1033 & 0.0011 & 0.114 & 55 & 43.8848 & 0.0018 & 0.080 & 102 & 47.6570 & 0.0022 & 0.081 \\
9 & 40.1811 & 0.0011 & 0.148 & 56 & 43.9687 & 0.0020 & 0.077 & 103 & 47.7386 & 0.0034 & 0.058 \\
10 & 40.2647 & 0.0009 & 0.161 & 57 & 44.0455 & 0.0016 & 0.109 & 104 & 47.8141 & 0.0019 & 0.098 \\
11 & 40.3460 & 0.0008 & 0.165 & 58 & 44.1257 & 0.0018 & 0.088 & 105 & 47.8918 & 0.0019 & 0.116 \\
12 & 40.4270 & 0.0009 & 0.169 & 59 & 44.2008 & 0.0016 & 0.105 & 106 & 47.9736 & 0.0032 & 0.066 \\
13 & 40.5068 & 0.0007 & 0.201 & 60 & 44.2797 & 0.0024 & 0.089 & 107 & 48.0563 & 0.0018 & 0.093 \\
14 & 40.5892 & 0.0007 & 0.179 & 61 & 44.3703 & 0.0026 & 0.055 & 108 & 48.1337 & 0.0092 & 0.047 \\
15 & 40.6676 & 0.0007 & 0.217 & 62 & 44.4480 & 0.0016 & 0.111 & 121 & 49.1790 & 0.0024 & 0.083 \\
16 & 40.7498 & 0.0006 & 0.239 & 63 & 44.5288 & 0.0020 & 0.103 & 122 & 49.2571 & 0.0019 & 0.091 \\
17 & 40.8301 & 0.0006 & 0.198 & 64 & 44.6079 & 0.0021 & 0.090 & 123 & 49.3343 & 0.0023 & 0.065 \\
18 & 40.9117 & 0.0005 & 0.240 & 65 & 44.6858 & 0.0027 & 0.080 & 124 & 49.4166 & 0.0017 & 0.094 \\
19 & 40.9909 & 0.0005 & 0.219 & 66 & 44.7666 & 0.0014 & 0.154 & 125 & 49.4982 & 0.0021 & 0.071 \\
20 & 41.0711 & 0.0006 & 0.245 & 67 & 44.8463 & 0.0025 & 0.078 & 126 & 49.5800 & 0.0077 & 0.023 \\
21 & 41.1507 & 0.0006 & 0.219 & 68 & 44.9268 & 0.0018 & 0.111 & 127 & 49.6541 & 0.0022 & 0.063 \\
22 & 41.2314 & 0.0006 & 0.214 & 69 & 45.0084 & 0.0026 & 0.074 & 128 & 49.7341 & 0.0021 & 0.071 \\
23 & 41.3121 & 0.0007 & 0.205 & 70 & 45.0875 & 0.0017 & 0.131 & 129 & 49.8176 & 0.0027 & 0.063 \\
24 & 41.3932 & 0.0006 & 0.197 & 71 & 45.1647 & 0.0026 & 0.097 & 130 & 49.8945 & 0.0024 & 0.085 \\
25 & 41.4751 & 0.0009 & 0.168 & 72 & 45.2481 & 0.0027 & 0.075 & 131 & 49.9800 & 0.0033 & 0.050 \\
26 & 41.5539 & 0.0007 & 0.209 & 73 & 45.3306 & 0.0015 & 0.136 & 132 & 50.0578 & 0.0047 & 0.044 \\
27 & 41.6330 & 0.0009 & 0.161 & 74 & 45.4105 & 0.0022 & 0.089 & 133 & 50.1409 & 0.0018 & 0.090 \\
28 & 41.7151 & 0.0007 & 0.161 & 75 & 45.4922 & 0.0030 & 0.062 & 134 & 50.2201 & 0.0018 & 0.070 \\
29 & 41.7974 & 0.0009 & 0.181 & 76 & 45.5689 & 0.0019 & 0.108 & 135 & 50.3042 & 0.0019 & 0.077 \\
30 & 41.8756 & 0.0008 & 0.146 & 77 & 45.6506 & 0.0020 & 0.096 & 136 & 50.3783 & 0.0018 & 0.086 \\
31 & 41.9559 & 0.0008 & 0.167 & 78 & 45.7268 & 0.0055 & 0.045 & 137 & 50.4581 & 0.0019 & 0.079 \\
32 & 42.0388 & 0.0009 & 0.164 & 79 & 45.8132 & 0.0024 & 0.080 & 138 & 50.5389 & 0.0014 & 0.100 \\
33 & 42.1166 & 0.0008 & 0.159 & 80 & 45.8916 & 0.0017 & 0.098 & 139 & 50.6250 & 0.0045 & 0.041 \\
34 & 42.1977 & 0.0009 & 0.157 & 81 & 45.9728 & 0.0018 & 0.108 & 140 & 50.6971 & 0.0022 & 0.098 \\
35 & 42.2769 & 0.0011 & 0.153 & 82 & 46.0506 & 0.0030 & 0.063 & 141 & 50.7843 & 0.0022 & 0.075 \\
36 & 42.3588 & 0.0011 & 0.123 & 83 & 46.1302 & 0.0020 & 0.094 & 142 & 50.8654 & 0.0050 & 0.034 \\
37 & 42.4404 & 0.0011 & 0.132 & 84 & 46.2147 & 0.0019 & 0.097 & 143 & 50.9418 & 0.0025 & 0.080 \\
38 & 42.5179 & 0.0012 & 0.138 & 85 & 46.2933 & 0.0020 & 0.104 & 144 & 51.0212 & 0.0022 & 0.081 \\
39 & 42.6001 & 0.0014 & 0.112 & 86 & 46.3733 & 0.0018 & 0.080 & 145 & 51.0972 & 0.0020 & 0.096 \\
40 & 42.6790 & 0.0010 & 0.173 & 87 & 46.4543 & 0.0019 & 0.096 & 146 & 51.1821 & 0.0026 & 0.074 \\
41 & 42.7605 & 0.0012 & 0.157 & 88 & 46.5343 & 0.0019 & 0.111 & 147 & 51.2605 & 0.0029 & 0.064 \\
42 & 42.8385 & 0.0012 & 0.167 & 89 & 46.6157 & 0.0032 & 0.062 & 148 & 51.3414 & 0.0020 & 0.092 \\
43 & 42.9202 & 0.0017 & 0.076 & 90 & 46.6961 & 0.0017 & 0.104 & 149 & 51.4195 & 0.0015 & 0.093 \\
44 & 42.9978 & 0.0015 & 0.116 & 91 & 46.7743 & 0.0013 & 0.146 & 150 & 51.5047 & 0.0029 & 0.056 \\
45 & 43.0806 & 0.0012 & 0.150 & 92 & 46.8549 & 0.0015 & 0.142 & 151 & 51.5828 & 0.0029 & 0.068 \\
46 & 43.1586 & 0.0014 & 0.127 & 93 & 46.9355 & 0.0024 & 0.071 & 152 & 51.6621 & 0.0014 & 0.114 \\


==> tab1b.inc <==
153 & 51.7468 & 0.0033 & 0.059 & 186 & 1054.3936 & 0.0062 & 0.032 & 215 & 56.7218 & 0.0041 & 0.076 \\
154 & 51.8280 & 0.0035 & 0.051 & 187 & 1054.4696 & 0.0022 & 0.082 & 216 & 56.8002 & 0.0040 & 0.069 \\
155 & 51.9016 & 0.0026 & 0.080 & 188 & 1054.5481 & 0.0046 & 0.049 & 217 & 56.8850 & 0.0066 & 0.068 \\
156 & 51.9807 & 0.0028 & 0.062 & 189 & 1054.6308 & 0.0048 & 0.051 & 219 & 57.0423 & 0.0042 & 0.049 \\
157 & 52.0595 & 0.0051 & 0.052 & 190 & 1054.7045 & 0.0034 & 0.069 & 220 & 57.1224 & 0.0030 & 0.058 \\
158 & 52.1424 & 0.0026 & 0.089 & 191 & 1054.7962 & 0.0087 & 0.026 & 221 & 57.2112 & 0.0039 & 0.094 \\
159 & 52.2193 & 0.0023 & 0.087 & 192 & 1054.8770 & 0.0027 & 0.083 & 223 & 57.3716 & 0.0045 & 0.059 \\
160 & 52.3036 & 0.0025 & 0.061 & 193 & 1054.9523 & 0.0035 & 0.071 & 225 & 57.5244 & 0.0036 & 0.066 \\
161 & 52.3827 & 0.0046 & 0.039 & 194 & 1055.0409 & 0.0016 & 0.128 & 226 & 57.6030 & 0.0035 & 0.078 \\
162 & 52.4602 & 0.0031 & 0.056 & 195 & 1055.1157 & 0.0042 & 0.055 & 228 & 57.7660 & 0.0035 & 0.086 \\
163 & 52.5435 & 0.0022 & 0.080 & 196 & 1055.1927 & 0.0056 & 0.042 & 229 & 57.8520 & 0.0044 & 0.077 \\
165 & 52.7023 & 0.0030 & 0.064 & 197 & 1055.2714 & 0.0046 & 0.054 & 231 & 58.0152 & 0.0036 & 0.056 \\
166 & 52.7873 & 0.0037 & 0.053 & 198 & 1055.3530 & 0.0026 & 0.068 & 233 & 58.1705 & 0.0046 & 0.075 \\
168 & 52.9489 & 0.0037 & 0.046 & 199 & 1055.4296 & 0.0025 & 0.087 & 234 & 58.2540 & 0.0029 & 0.060 \\
169 & 53.0260 & 0.0020 & 0.088 & 201 & 1055.5918 & 0.0038 & 0.067 & 236 & 58.4187 & 0.0035 & 0.098 \\
170 & 53.0997 & 0.0020 & 0.110 & 202 & 1055.6712 & 0.0042 & 0.056 & 237 & 58.4988 & 0.0044 & 0.087 \\
171 & 53.1865 & 0.0028 & 0.081 & 203 & 1055.7518 & 0.0030 & 0.088 & 241 & 58.8211 & 0.0059 & 0.073 \\
172 & 53.2646 & 0.0053 & 0.038 & 204 & 1055.8354 & 0.0059 & 0.036 & 241 & 58.8204 & 0.0121 & 0.047 \\
173 & 53.3451 & 0.0030 & 0.061 & 206 & 1055.9929 & 0.0042 & 0.058 & 244 & 59.0727 & 0.0076 & 0.023 \\
174 & 53.4288 & 0.0046 & 0.039 & 207 & 1056.0772 & 0.0058 & 0.039 & 245 & 59.1326 & 0.0052 & 0.044 \\
175 & 53.5043 & 0.0028 & 0.060 & 208 & 1056.1701 & 0.0074 & 0.031 & 247 & 59.2857 & 0.0054 & 0.052 \\
176 & 53.5821 & 0.0026 & 0.081 & 209 & 1056.2422 & 0.0044 & 0.054 & 249 & 59.4644 & 0.0030 & 0.051 \\
177 & 53.6605 & 0.0033 & 0.057 & 210 & 1056.3070 & 0.0055 & 0.050 & 250 & 59.5375 & 0.0079 & 0.078 \\
178 & 53.7430 & 0.0037 & 0.052 & 211 & 1056.4045 & 0.0016 & 0.130 & 258 & 60.1970 & 0.0033 & 0.045 \\
181 & 53.9939 & 0.0035 & 0.062 & 212 & 1056.4779 & 0.0037 & 0.061 & 259 & 60.2547 & 0.0054 & 0.095 \\
183 & 54.1415 & 0.0028 & 0.070 & 213 & 1056.5604 & 0.0019 & 0.102 & 261 & 60.4252 & 0.0042 & 0.058 \\
184 & 54.2243 & 0.0031 & 0.061 & 214 & 1056.6408 & 0.0034 & 0.076 & 262 & 60.5107 & 0.0045 & 0.072 \\

